The Dark Energy Survey Six-Year Calibration Star Catalog

This Technical Note presents a catalog of calibrated reference stars that was generated by the Forward Calibration Method (FGCM) pipeline (arXiv:1706.01542) as part of the FGCM photometric calibration of the full Dark Energy Survey (DES) 6-Year data set (Y6). This catalog provides DES grizY magnitudes for 17 million stars with i-band magnitudes mostly in the range 16 < i < 21 spread over the full DES footprint covering 5000 square degrees over the Southern Galactic Cap at galactic latitudes b < -20 degrees (plus a few outlying fields disconnected from the main survey footprint). These stars are calibrated to a uniformity of better than 1.8 milli-mag (0.18%) RMS over the survey area. The absolute calibration of the catalog is computed with reference to the STISNIC.007 spectrum of the Hubble Space Telescope CalSpec standard star C26202; including systematic errors, the absolute flux system is known at the approximately 1% level. As such, these stars provide a useful reference catalog for calibrating grizY-band or grizY-like band photometry in the Southern Hemisphere, particularly for observations within the DES footprint.

==> DES-2023-0766_author_list_sorted.csv <==
Lastname,Firstname,Email,Authorname,JoinedAsBuilder,Affiliation,ORCID
Rykoff,Eli,erykoff@slac.stanford.edu,E.~S.~Rykoff,False,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",0000-0001-9376-3135
Rykoff,Eli,erykoff@slac.stanford.edu,E.~S.~Rykoff,False,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",0000-0001-9376-3135
Tucker,Douglas,dtucker@fnal.gov,D.~L.~Tucker,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0001-7211-5729
Burke,David,daveb@slac.stanford.edu,D.~L.~Burke,False,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",
Burke,David,daveb@slac.stanford.edu,D.~L.~Burke,False,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",
Allam,Sahar,sallamatfnalgov@gmail.com,S.~S.~Allam,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-7069-7857
Bechtol,Keith,kbechtol@lsst.org,K.~Bechtol,False,"Physics Department, 2320 Chamberlin Hall, University of Wisconsin-Madison, 1150 University Avenue Madison, WI  53706-1390",0000-0001-8156-0429
Bernstein,Gary,garyb@physics.upenn.edu,G.~M.~Bernstein,False,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",0000-0002-8613-8259
Brout,Dillon,dbrout@physics.upenn.edu,D.~Brout,False,"Center for Astrophysics $\vert$ Harvard \& Smithsonian, 60 Garden Street, Cambridge, MA 02138, USA",0000-0001-5201-8374
Gruendl,Robert,gruendl@illinois.edu,R.~A.~Gruendl,False,"Center for Astrophysical Surveys, National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",0000-0002-4588-6517
Gruendl,Robert,gruendl@illinois.edu,R.~A.~Gruendl,False,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA",0000-0002-4588-6517
Smith,Allyn,smithj@apsu.edu, J.~A.~Smith,False,"Dept. Physics, Engineering \& Astronomy, Austin Peay State University, Clarksville, TN  7044, USA",0000-0002-6261-4601
Wester,William,wester@fnal.gov,W.~C.~Wester,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0003-0072-6736
Yanny,Brian,yanny@fnal.gov,B.~Yanny,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-9541-2678
Abbott,Tim,tim.abbott@noirlab.edu,T.~M.~C.~Abbott,True,"Cerro Tololo Inter-American Observatory, NSF's National Optical-Infrared Astronomy Research Laboratory, Casilla 603, La Serena, Chile",0000-0003-1587-3931
Aguena,Michel,aguena@linea.org.br,M.~Aguena,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0001-5679-6747
Alves,Otavio,oalves@umich.edu,O.~Alves,True,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",0000-0002-7394-9466
Andrade-Oliveira,Felipe,faoli@umich.edu,F.~Andrade-Oliveira,True,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK",0000-0001-0171-6900
Annis,James,annis@fnal.gov,J.~Annis,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-0609-3987
Bacon,David,bacond@fnal.gov,D.~Bacon,True,"Institute of Cosmology and Gravitation, University of Portsmouth, Portsmouth, PO1 3FX, UK",0000-0002-2562-8537
Bertin,Emmanuel,bertin@iap.fr,E.~Bertin,True,"CNRS, UMR 7095, Institut d'Astrophysique de Paris, F-75014, Paris, France",0000-0002-3602-3664
Bertin,Emmanuel,bertin@iap.fr,E.~Bertin,True,"Sorbonne Universit\'es, UPMC Univ Paris 06, UMR 7095, Institut d'Astrophysique de Paris, F-75014, Paris, France",0000-0002-3602-3664
Brooks,David,david.brooks@ucl.ac.uk,D.~Brooks,True,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK",0000-0002-8458-5047
Carnero Rosell,Aurelio,aurelio.crosell@gmail.com,A.~Carnero~Rosell,True,"Instituto de Astrofisica de Canarias, E-38205 La Laguna, Tenerife, Spain",0000-0003-3044-5150
Carnero Rosell,Aurelio,aurelio.crosell@gmail.com,A.~Carnero~Rosell,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0003-3044-5150
Carnero Rosell,Aurelio,aurelio.crosell@gmail.com,A.~Carnero~Rosell,True,"Universidad de La Laguna, Dpto. Astrofísica, E-38206 La Laguna, Tenerife, Spain",0000-0003-3044-5150
Carretero,Jorge,carretero@pic.es,J.~Carretero,True,"Institut de F\’{\i}sica d’Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona), Spain",0000-0002-3130-0204
Castander,Francisco Javier,fjcastander@gmail.com,F.~J.~Castander,True,"Institut d'Estudis Espacials de Catalunya (IEEC), 08034 Barcelona, Spain",0000-0001-7316-4573
Castander,Francisco Javier,fjcastander@gmail.com,F.~J.~Castander,True,"Institute of Space Sciences (ICE, CSIC),  Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain",0000-0001-7316-4573
Choi,Ami,choi.1442@osu.edu,A.~Choi,True,"NASA Goddard Space Flight Center, 8800 Greenbelt Rd, Greenbelt, MD 20771, USA",0000-0002-5636-233X
da Costa,Luiz,ldacosta@fnal.gov,L.~N.~da Costa,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0002-7731-277X
da Silva Pereira,Maria Elidaiana,dasilvap@umich.edu,M.~E.~S.~Pereira,True,"Hamburger Sternwarte, Universit\""{a}t Hamburg, Gojenbergsweg 112, 21029 Hamburg, Germany",0000-0002-7131-7684
Davis,Tamara,tamarad@physics.uq.edu.au ,T.~M.~Davis,True,"School of Mathematics and Physics, University of Queensland,  Brisbane, QLD 4072, Australia",0000-0002-4213-8783
De Vicente,Juan,juan.vicente@ciemat.es,J.~De~Vicente,True,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0001-8318-6813
Diehl,H. Thomas,diehl@fnal.gov,H.~T.~Diehl,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-8357-7467
Doel,Peter,apd@star.ucl.ac.uk,P.~Doel,True,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK",
Drlica-Wagner,Alex,kadrlica@fnal.gov,A.~Drlica-Wagner,True,"Department of Astronomy and Astrophysics, University of Chicago, Chicago, IL 60637, USA",0000-0001-8251-933X
Drlica-Wagner,Alex,kadrlica@fnal.gov,A.~Drlica-Wagner,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0001-8251-933X
Drlica-Wagner,Alex,kadrlica@fnal.gov,A.~Drlica-Wagner,True,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",0000-0001-8251-933X
Everett,Spencer,spencer.w.everett@jpl.nasa.gov,S.~Everett,True,"Jet Propulsion Laboratory, California Institute of Technology, 4800 Oak Grove Dr., Pasadena, CA 91109, USA",0000-0002-3745-2882
Ferrero,Ismael,ferreroismael@gmail.com,I.~Ferrero,True,"Institute of Theoretical Astrophysics, University of Oslo. P.O. Box 1029 Blindern, NO-0315 Oslo, Norway",
Frieman,Josh,frieman@fnal.gov,J.~Frieman,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0003-4079-3263
Frieman,Josh,frieman@fnal.gov,J.~Frieman,True,"Department of Astronomy and Astrophysics, University of Chicago, Chicago, IL 60637, USA",0000-0003-4079-3263
Frieman,Josh,frieman@fnal.gov,J.~Frieman,True,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",0000-0003-4079-3263
Garcia-Bellido,Juan,juan.garciabellido@uam.es,J.~Garc\'ia-Bellido,True,"Instituto de Fisica Teorica UAM/CSIC, Universidad Autonoma de Madrid, 28049 Madrid, Spain",0000-0002-9370-8360
Giannini,Giulia,ggiannini@ifae.es,G.~Giannini,True,"Institut de F\'{\i}sica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona) Spain",0000-0002-3730-1750
Gruen,Daniel,dgruen@usm.uni-muenchen.de,D.~Gruen,True,"University Observatory, Faculty of Physics, Ludwig-Maximilians-Universit\""at, Scheinerstr. 1, 81679 Munich, Germany",0000-0003-3270-7644
Gutierrez,Gaston,gaston@fnal.gov,G.~Gutierrez,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0003-0825-0517
Hinton,Samuel,samuelreay@gmail.com,S.~R.~Hinton,True,"School of Mathematics and Physics, University of Queensland,  Brisbane, QLD 4072, Australia",0000-0003-2071-9349
Hollowood,Devon L.,dhollowo@ucsc.edu,D.~L.~Hollowood,True,"Santa Cruz Institute for Particle Physics, Santa Cruz, CA 95064, USA",0000-0002-9369-4157
James,David,djames44@gmail.com,D.~J.~James,True,"Center for Astrophysics $\vert$ Harvard \& Smithsonian, 60 Garden Street, Cambridge, MA 02138, USA",0000-0001-5160-4486
Kuehn,Kyler,kkuehn@lowell.edu,K.~Kuehn,True,"Australian Astronomical Optics, Macquarie University, North Ryde, NSW 2113, Australia",0000-0003-0120-0808
Kuehn,Kyler,kkuehn@lowell.edu,K.~Kuehn,True,"Lowell Observatory, 1400 Mars Hill Rd, Flagstaff, AZ 86001, USA",0000-0003-0120-0808
Lahav,Ofer,oferlahav5@gmail.com,O.~Lahav,True,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK",0000-0002-1134-9035
Marshall,Jennifer,jlm076@tamu.edu,J.~L.~Marshall,True,"George P. and Cynthia Woods Mitchell Institute for Fundamental Physics and Astronomy, and Department of Physics and Astronomy, Texas A\&M University, College Station, TX 77843,  USA",0000-0003-0710-9474
Mena-Fernández,Juan,juan.mena@ciemat.es,J. Mena-Fern{\'a}ndez,True,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0001-9497-7266
Menanteau,Felipe,felipe@illinois.edu,F.~Menanteau,True,"Center for Astrophysical Surveys, National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",0000-0002-1372-2534
Menanteau,Felipe,felipe@illinois.edu,F.~Menanteau,True,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA",0000-0002-1372-2534
Myles,Justin,jmyles@stanford.edu,J.~Myles,True,"Department of Physics, Stanford University, 382 Via Pueblo Mall, Stanford, CA 94305, USA",0000-0001-6145-5859
Myles,Justin,jmyles@stanford.edu,J.~Myles,True,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",0000-0001-6145-5859
Myles,Justin,jmyles@stanford.edu,J.~Myles,True,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",0000-0001-6145-5859
Nord,Brian,nord@fnal.gov,B.~D.~Nord,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0001-6706-8972
Nord,Brian,nord@fnal.gov,B.~D.~Nord,True,"Department of Astronomy and Astrophysics, University of Chicago, Chicago, IL 60637, USA",0000-0001-6706-8972
Nord,Brian,nord@fnal.gov,B.~D.~Nord,True,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",0000-0001-6706-8972
Nord,Brian,nord@fnal.gov,B.~D.~Nord,True,"Laboratory for Nuclear Science, MIT, Cambridge MA, 02139, USA",0000-0001-6706-8972
Ogando,Ricardo,ogando@on.br,R.~L.~C.~Ogando,True,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0003-2120-1154
Palmese,Antonella,apalmese@andrew.cmu.edu,A.~Palmese,True,"Department of Physics, Carnegie Mellon University, Pittsburgh, Pennsylvania 15312, USA",0000-0002-6011-0530
Pieres,Adriano,adriano.pieres@gmail.com,A.~Pieres,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0001-9186-6042
Pieres,Adriano,adriano.pieres@gmail.com,A.~Pieres,True,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0001-9186-6042
Plazas Malagón,Andrés,plazasmalagon@gmail.com,A.~A.~Plazas~Malag\'on,True,"Department of Astrophysical Sciences, Princeton University, Peyton Hall, Princeton, NJ 08544, USA",0000-0002-2598-0514
Raveri,Marco,mraveri@sas.upenn.edu,M.~Raveri,True,"Department of Physics, University of Genova and INFN, Via Dodecaneso 33, 16146, Genova, Italy",
Rodríguez-Monroy,Martín,martin.rodriguez-monroy@ijclab.in2p3.fr,M.~Rodgr\'iguez-Monroy,True,"Universit\'e Paris-Saclay, CNRS/IN2P3, IJCLab, 91405, Orsay, France",0000-0001-6163-1058
Sanchez,Eusebio,eusebio.sanchez@ciemat.es,E.~Sanchez,True,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0002-9646-8198
Santiago,Basilio,basilio.santiago@ufrgs.br,B.~Santiago,True,"Instituto de F\'\i sica, UFRGS, Caixa Postal 15051, Porto Alegre, RS - 91501-970, Brazil",
Santiago,Basilio,basilio.santiago@ufrgs.br,B.~Santiago,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Schubnell,Michael,schubnel@umich.edu,M.~Schubnell,True,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",0000-0001-9504-2059
Sevilla,Ignacio,nsevilla@fnal.gov,I.~Sevilla-Noarbe,True,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0002-1831-1953
Smith,Mathew,mat.smith@soton.ac.uk,M.~Smith,True,"School of Physics and Astronomy, University of Southampton,  Southampton, SO17 1BJ, UK",0000-0002-3321-1432
Soares-Santos,Marcelle,mssantos@umich.edu,M.~Soares-Santos,True,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",0000-0001-6082-8529
Suchyta,Eric,eric.d.suchyta@gmail.com,E.~Suchyta,True,"Computer Science and Mathematics Division, Oak Ridge National Laboratory, Oak Ridge, TN 37831",0000-0002-7047-9358
Swanson,Molly,molly.swanson@gmail.com,M.~E.~C.~Swanson,True,"Center for Astrophysical Surveys, National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",
Varga,Tamas,t.varga@physik.uni-muenchen.de,T.~N.~Varga,True,"Max Planck Institute for Extraterrestrial Physics, Giessenbachstrasse, 85748 Garching, Germany",
Varga,Tamas,t.varga@physik.uni-muenchen.de,T.~N.~Varga,True,"University Observatory, Faculty of Physics, Ludwig-Maximilians-Universit\""at, Scheinerstr. 1, 81679 Munich, Germany, Germany",
Vincenzi,Maria,maria.vincenzi@duke.edu,M.~Vincenzi,True,"Department of Physics, Duke University Durham, NC 27708, USA",0000-0001-8788-1688
Walker,Alistair,alistair.walker@noirlab.edu,A.~R.~Walker,True,"Cerro Tololo Inter-American Observatory, NSF's National Optical-Infrared Astronomy Research Laboratory, Casilla 603, La Serena, Chile",0000-0002-7123-8943
Weaverdyck,Noah,nweaverd@umich.edu,N.~Weaverdyck,True,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",0000-0001-9382-5199
Weaverdyck,Noah,nweaverd@umich.edu,N.~Weaverdyck,True,"Lawrence Berkeley National Laboratory, 1 Cyclotron Road, Berkeley, CA 94720, USA",0000-0001-9382-5199
Wiseman,Philip,P.S.Wiseman@soton.ac.uk,P.~Wiseman,True,"School of Physics and Astronomy, University of Southampton,  Southampton, SO17 1BJ, UK",0000-0002-3073-1512

